Reinterpretation of proton strangeness between ATLAS and CMS measurements

We reexamine the shapes of the strange quark parton distribution functions (PDFs) of the proton by means of quantum chromodynamics (QCD) analysis of {\hera} deep inelastic scattering cross section measurement at DESY, and inclusive gauge boson production and $W$ boson production associated with a charm quark from LHC at CERN. We find that there is an overall agreement on the strange quark distributions obtained from CMS $W$ + charm and ATLAS $W/Z$ data at the parton momentum fraction range $x \lesssim 10^{-2}$. Meanwhile, there is also a strong tension between these data towards large $x$. We find that this tension fades away if the ATLAS measurement of $W/Z$ production is analyzed together with the ATLAS $W$ + charm data. The $W/Z$ and $W$ + charm data both from ATLAS and CMS experiments agree that the proton strangeness is enhanced towards small momentum fraction $x$ and is smoothly suppressed at large $x$. Furthermore, a strong $x$ dependence of the strange-to-non-strange parton ratio $R_s(x,Q^2)$ is observed.

==> chi2tab.dat <==
\begin{table}[H]
	\begin{center}
		% \rowcolors{2}{lightgray}{}
%		\resizebox{\columnwidth}{!}{
			\begin{tabular}{lp{2.9cm}p{2.9cm}p{2.7cm}p{2.7cm}}
				\toprule[1.3pt]
				Dataset     & ATLAS-shape-fit1 $\chi^2$/dof   & ATLAS-shape-fit2 $\chi^2$/dof    & CMS-shape-fit1 $\chi^2$/dof   & CMS-shape-fit2 $\chi^2$/dof  \\
				\midrule
			HERA I+II CC $\mathrm{e^+p}$      & 49 / 39& 49 / 39& 49 / 39& 48 / 39  \\
			HERA I+II CC $\mathrm{e^-p}$      & 64 / 42& 58 / 42& 55 / 42& 66 / 42  \\
			HERA I+II NC $\mathrm{e^+p}$     & 226 / 159& 224 / 159& 222 / 159& 225 / 159  \\
			HERA I+II NC $\mathrm{e^+p, E_p }= 820$ GeV & 66 / 70& 66 / 70& 70 / 70& 69 / 70  \\
			HERA I+II NC $\mathrm{e^+p, E_p } = 920$ GeV& 451 / 377& 448 / 377& 449 / 377& 451 / 377  \\
			HERA I+II NC $\mathrm{e^+p, E_p}  =  460$  GeV & 220 / 204& 220 / 204& 219 / 204& 220 / 204  \\
			HERA I+II NC $\mathrm{e^+p, E_p} =  575$ GeV & 222 / 254& 222 / 254& 224 / 254& 224 / 254  \\
			\midrule
			CMS W-$\mu$ charge asymmetry $\sqrt{s}=$ 7 TeV&   & 14 / 11& 14 / 11&    \\
			CMS W-$\mu$ charge asymmetry $\sqrt{s} =$ 8 TeV &   & 3.5 / 11& 3.2 / 11&    \\
			CMS W + charm $\sqrt{s} = $7 TeV &  & 2.7 / 5& 2.6 / 5&     \\
			CMS W + charm $\sqrt{s} = $13 TeV &  & 2.3 / 5& 2.5 / 5&   \\
		  \midrule		
		    ATLAS $Z/\gamma^*$, $46 < m_{\mathrm{z}} < 66$ GeV  & 23 / 6&  &  & 24 / 6  \\
			ATLAS central $Z/\gamma^*$, $66 < m_{\mathrm{z}} < 116$ GeV  & 14 / 12&  &  & 12 / 12  \\
			ATLAS forward $Z/\gamma^*$, $66 <m_{\mathrm{z}} < 116$ GeV & 5.6 / 9&  &  & 5.9 / 9  \\
			ATLAS central $Z/\gamma^*$, $116 < m_{\mathrm{z}} 150$ GeV  & 6.9 / 6&  &  & 6.6 / 6  \\
			ATLAS forward $Z/\gamma^*$, $116 < m_{\mathrm{z}} 150$ GeV  & 4.5 / 6&  &  & 4.4 / 6  \\
			ATLAS $W^-\to l^-\bar{\nu}$ & 8.7 / 11&  &  & 8.6 / 11  \\
			ATLAS  $W^+\to l^+\nu$  & 13 / 11&  &  & 13 / 11  \\
			\midrule
				Correlated $\chi^2$  & 117& 88& 90& 119  \\
				Log penalty $\chi^2$  & 14.18& 9.55& 9.35& 14.71  \\
				% \rowcolor{white}
				\midrule
				Total $\chi^2$ / dof  & 1476 / 1189& 1388 / 1165& 1391 / 1161& 1482 / 1190  \\
				\bottomrule
			\end{tabular}
			\caption{The corresponding partial, total $\chi^2$/dof function for the ATLAS-shape and CMS-shape fits} \label{tab:x2}
		%}
	\end{center}
\end{table}

